Towards Inference Delivery Networks: Distributing Machine Learning with Optimality Guarantees

An increasing number of applications rely on complex inference tasks that are based on machine learning (ML). Currently, there are two options to run such tasks: either they are served directly by the end device (e.g., smartphones, IoT equipment, smart vehicles), or offloaded to a remote cloud. Both options may be unsatisfactory for many applications: local models may have inadequate accuracy, while the cloud may fail to meet delay constraints. In this paper, we present the novel idea of inference delivery networks (IDNs), networks of computing nodes that coordinate to satisfy ML inference requests achieving the best trade-off between latency and accuracy. IDNs bridge the dichotomy between device and cloud execution by integrating inference delivery at the various tiers of the infrastructure continuum (access, edge, regional data center, cloud). We propose a distributed dynamic policy for ML model allocation in an IDN by which each node dynamically updates its local set of inference models based on requests observed during the recent past plus limited information exchange with its neighboring nodes. Our policy offers strong performance guarantees in an adversarial setting and shows improvements over greedy heuristics with similar complexity in realistic scenarios.

==> costs.txt <==
Python 3.7.3 (default, Jul 25 2020, 13:03:44)
[GCC 8.3.0] on linux
Type "help", "copyright", "credits" or "license" for more information.
>>> a = [65.7, 64.9,62.8,57.3,55.1,51.4,50.9,49.0,38.7,34.4]
>>> l = [14.2,18.9,25.1,34.1,71,112,126,166,302,433]
>>> l = [1/e*1000 for e in l]
>>> l
[70.42253521126761, 52.91005291005291, 39.8406374501992, 29.325513196480937, 14.084507042253522, 8.928571428571429, 7.936507936507936, 6.024096385542169, 3.3112582781456954, 2.3094688221709005]
>>> lc = [41.7,55.5,73.8,100,209,329,371,488,888,1272]
>>> lc = [1/e*1000 for e in lc]
>>> lc
[23.980815347721823, 18.01801801801802, 13.550135501355014, 10.0, 4.784688995215311, 3.0395136778115504, 2.6954177897574128, 2.0491803278688527, 1.1261261261261262, 0.7861635220125787]
>>>
>>>
>>> alpha = 0.5
>>>
>>> for i in range(len(l)):
...     print("{}: {}".format(i, n + l[i] + alpha*(100-a[i])))
...
0: 87.57253521126762
1: 70.46005291005291
2: 58.440637450199205
3: 50.675513196480935
4: 36.53450704225352
5: 33.22857142857143
6: 32.486507936507934
7: 31.52409638554217
8: 33.96125827814569
9: 35.109468822170896
>>>
>>>
>>> n = 4
>>> for i in range(len(l)):
...     print("{}: {}".format(i, n + l[i] + alpha*(100-a[i])))
...
0: 91.57253521126762
1: 74.46005291005291
2: 62.440637450199205
3: 54.67551319648094
4: 40.53450704225352
5: 37.22857142857143
6: 36.486507936507934
7: 35.524096385542165
8: 37.96125827814569
9: 39.109468822170896
>>>
>>>
>>> n = 9
>>> for i in range(len(l)):
...     print("{}: {}".format(i, n + l[i] + alpha*(100-a[i])))
...
0: 96.57253521126762
1: 79.46005291005291
2: 67.4406374501992
3: 59.67551319648094
4: 45.53450704225352
5: 42.22857142857143
6: 41.486507936507934
7: 40.524096385542165
8: 42.96125827814569
9: 44.109468822170896
>>>
>>>
>>> n = 19
>>> for i in range(len(l)):
...     print("{}: {}".format(i, n + l[i] + alpha*(100-a[i])))
...
0: 106.57253521126762
1: 89.46005291005291
2: 77.4406374501992
3: 69.67551319648095
4: 55.53450704225352
5: 52.22857142857143
6: 51.486507936507934
7: 50.524096385542165
8: 52.96125827814569
9: 54.109468822170896
>>>
>>>
>>> n = 55
>>> for i in range(len(l)):
...     print("{}: {}".format(i, n + lc[i] + alpha*(100-a[i])))
...
0: 96.13081534772184
1: 90.56801801801801
2: 87.15013550135501
3: 86.35
4: 82.23468899521531
5: 82.33951367781155
6: 82.24541778975741
7: 82.54918032786885
8: 86.77612612612612
9: 88.58616352201258
>>>
>>>
>>>
>>>
>>>
>>>
>>>
>>> alpha = 1
>>> n = 0
>>>
>>> for i in range(len(l)):
...     print("{}: {}".format(i, n + l[i] + alpha*(100-a[i])))
...
0: 104.72253521126761
1: 88.0100529100529
2: 77.0406374501992
3: 72.02551319648094
4: 58.98450704225352
5: 57.52857142857143
6: 57.03650793650794
7: 57.024096385542165
8: 64.6112582781457
9: 67.9094688221709
>>>
>>>
>>> n = 4
>>> for i in range(len(l)):
...     print("{}: {}".format(i, n + l[i] + alpha*(100-a[i])))
...
0: 108.72253521126761
1: 92.0100529100529
2: 81.0406374501992
3: 76.02551319648094
4: 62.98450704225352
5: 61.52857142857143
6: 61.03650793650794
7: 61.024096385542165
8: 68.6112582781457
9: 71.9094688221709
>>>
>>>
>>> n = 9
>>> for i in range(len(l)):
...     print("{}: {}".format(i, n + l[i] + alpha*(100-a[i])))
...
0: 113.72253521126761
1: 97.0100529100529
2: 86.0406374501992
3: 81.02551319648094
4: 67.98450704225351
5: 66.52857142857144
6: 66.03650793650795
7: 66.02409638554217
8: 73.6112582781457
9: 76.9094688221709
>>>
>>>
>>> n = 19
>>> for i in range(len(l)):
...     print("{}: {}".format(i, n + l[i] + alpha*(100-a[i])))
...
0: 123.72253521126761
1: 107.0100529100529
2: 96.0406374501992
3: 91.02551319648094
4: 77.98450704225351
5: 76.52857142857144
6: 76.03650793650795
7: 76.02409638554217
8: 83.6112582781457
9: 86.9094688221709
>>>
>>>
>>> n = 55
>>> for i in range(len(l)):
...     print("{}: {}".format(i, n + lc[i] + alpha*(100-a[i])))
...
0: 113.28081534772183
1: 108.118018018018
2: 105.75013550135502
3: 107.7
4: 104.68468899521531
5: 106.63951367781155
6: 106.79541778975741
7: 108.04918032786885
8: 117.42612612612612
9: 121.38616352201257
>>>
>>>
>>>
>>>
>>>
>>>
>>> alpha = 3
>>>
>>>
>>> n = 0
>>> for i in range(len(l)):
...     print("{}: {}".format(i, n + l[i] + alpha*(100-a[i])))
...
0: 173.32253521126762
1: 158.2100529100529
2: 151.4406374501992
3: 157.42551319648095
4: 148.78450704225352
5: 154.72857142857143
6: 155.23650793650793
7: 159.02409638554218
8: 187.21125827814566
9: 199.1094688221709
>>>
>>>
>>> n = 4
>>> for i in range(len(l)):
...     print("{}: {}".format(i, n + l[i] + alpha*(100-a[i])))
...
0: 177.32253521126762
1: 162.2100529100529
2: 155.4406374501992
3: 161.42551319648095
4: 152.7845070422535
5: 158.72857142857143
6: 159.23650793650796
7: 163.02409638554218
8: 191.21125827814566
9: 203.1094688221709
>>>
>>>
>>> n = 9
>>> for i in range(len(l)):
...     print("{}: {}".format(i, n + l[i] + alpha*(100-a[i])))
...
0: 182.32253521126762
1: 167.2100529100529
2: 160.4406374501992
3: 166.42551319648095
4: 157.7845070422535
5: 163.72857142857146
6: 164.23650793650796
7: 168.02409638554218
8: 196.21125827814566
9: 208.1094688221709
>>>
>>>
>>> n = 19
>>> for i in range(len(l)):
...     print("{}: {}".format(i, n + l[i] + alpha*(100-a[i])))
...
0: 192.32253521126762
1: 177.2100529100529
2: 170.4406374501992
3: 176.42551319648095
4: 167.7845070422535
5: 173.72857142857146
6: 174.23650793650796
7: 178.02409638554218
8: 206.21125827814566
9: 218.10946882217087
>>>
>>>
>>> n = 55
>>> for i in range(len(l)):
...     print("{}: {}".format(i, n + lc[i] + alpha*(100-a[i])))
...
0: 181.8808153477218
1: 178.318018018018
2: 180.150135501355
3: 193.10000000000002
4: 194.4846889952153
5: 203.83951367781157
6: 204.99541778975743
7: 210.04918032786884
8: 240.0261261261261
9: 252.58616352201255
>>>
